Random strict partitions and random shifted tableaux

We study asymptotics of random shifted Young diagrams which correspond to a given sequence of reducible projective representations of the symmetric groups. We show limit results (Law of Large Numbers and Central Limit Theorem) for their shapes, provided that the representation character ratios and their cumulants converge to zero at some prescribed speed. Our class of examples includes uniformly random shifted standard tableaux with prescribed shape as well as shifted tableaux generated by some natural combinatorial algorithms (such as shifted Robinson-Schensted-Knuth correspondence) applied to a random input.

==> FIGURES/Schur-Weyl-c=2.txt <==
0.000000 0.707054 i 
0.011667 0.718721 i 
0.023333 0.730387 i 
0.035000 0.742054 i 
0.046667 0.753721 i 
0.058333 0.765387 i 
0.070000 0.777054 i 
0.081667 0.788721 i 
0.093333 0.800387 i 
0.105000 0.812054 i 
0.116667 0.823721 i 
0.128333 0.835387 i 
0.140000 0.847054 i 
0.151667 0.858721 i 
0.163333 0.870387 i 
0.175000 0.882054 i 
0.186667 0.893721 i 
0.198333 0.905387 i 
0.210000 0.917054 i 
0.221667 0.928721 i 
0.233333 0.940387 i 
0.245000 0.951755 i 
0.256667 0.962264 i 
0.268333 0.972353 i 
0.280000 0.982139 i 
0.291667 0.991683 i 
0.303333 1.001026 i 
0.315000 1.010199 i 
0.326667 1.019224 i 
0.338333 1.028118 i 
0.350000 1.036897 i 
0.361667 1.045572 i 
0.373333 1.054154 i 
0.385000 1.062652 i 
0.396667 1.071073 i 
0.408333 1.079425 i 
0.420000 1.087712 i 
0.431667 1.095942 i 
0.443333 1.104117 i 
0.455000 1.112243 i 
0.466667 1.120324 i 
0.478333 1.128362 i 
0.490000 1.136362 i 
0.501667 1.144325 i 
0.513333 1.152256 i 
0.525000 1.160156 i 
0.536667 1.168027 i 
0.548333 1.175873 i 
0.560000 1.183694 i 
0.571667 1.191492 i 
0.583333 1.199269 i 
0.595000 1.207028 i 
0.606667 1.214769 i 
0.618333 1.222493 i 
0.630000 1.230202 i 
0.641667 1.237898 i 
0.653333 1.245581 i 
0.665000 1.253252 i 
0.676667 1.260913 i 
0.688333 1.268564 i 
0.700000 1.276207 i 
0.711667 1.283842 i 
0.723333 1.291470 i 
0.735000 1.299092 i 
0.746667 1.306708 i 
0.758333 1.314320 i 
0.770000 1.321928 i 
0.781667 1.329533 i 
0.793333 1.337134 i 
0.805000 1.344734 i 
0.816667 1.352332 i 
0.828333 1.359929 i 
0.840000 1.367525 i 
0.851667 1.375122 i 
0.863333 1.382719 i 
0.875000 1.390316 i 
0.886667 1.397915 i 
0.898333 1.405516 i 
0.910000 1.413119 i 
0.921667 1.420725 i 
0.933333 1.428333 i 
0.945000 1.435945 i 
0.956667 1.443560 i 
0.968333 1.451179 i 
0.980000 1.458803 i 
0.991667 1.466431 i 
1.003333 1.474064 i 
1.015000 1.481702 i 
1.026667 1.489346 i 
1.038333 1.496995 i 
1.050000 1.504651 i 
1.061667 1.512313 i 
1.073333 1.519981 i 
1.085000 1.527656 i 
1.096667 1.535338 i 
1.108333 1.543028 i 
1.120000 1.550724 i 
1.131667 1.558429 i 
1.143333 1.566141 i 
1.155000 1.573862 i 
1.166667 1.581591 i 
1.178333 1.589328 i 
1.190000 1.597074 i 
1.201667 1.604829 i 
1.213333 1.612593 i 
1.225000 1.620367 i 
1.236667 1.628149 i 
1.248333 1.635942 i 
1.260000 1.643744 i 
1.271667 1.651556 i 
1.283333 1.659378 i 
1.295000 1.667210 i 
1.306667 1.675053 i 
1.318333 1.682906 i 
1.330000 1.690771 i 
1.341667 1.698645 i 
1.353333 1.706531 i 
1.365000 1.714428 i 
1.376667 1.722337 i 
1.388333 1.730257 i 
1.400000 1.738188 i 
1.411667 1.746131 i 
1.423333 1.754086 i 
1.435000 1.762053 i 
1.446667 1.770032 i 
1.458333 1.778023 i 
1.470000 1.786026 i 
1.481667 1.794042 i 
1.493333 1.802071 i 
1.505000 1.810112 i 
1.516667 1.818166 i 
1.528333 1.826233 i 
1.540000 1.834313 i 
1.551667 1.842406 i 
1.563333 1.850513 i 
1.575000 1.858633 i 
1.586667 1.866766 i 
1.598333 1.874914 i 
1.610000 1.883075 i 
1.621667 1.891249 i 
1.633333 1.899438 i 
1.645000 1.907641 i 
1.656667 1.915858 i 
1.668333 1.924090 i 
1.680000 1.932335 i 
1.691667 1.940596 i 
1.703333 1.948871 i 
1.715000 1.957161 i 
1.726667 1.965465 i 
1.738333 1.973785 i 
1.750000 1.982120 i 
1.761667 1.990470 i 
1.773333 1.998835 i 
1.785000 2.007216 i 
1.796667 2.015612 i 
1.808333 2.024024 i 
1.820000 2.032451 i 
1.831667 2.040895 i 
1.843333 2.049354 i 
1.855000 2.057830 i 
1.866667 2.066322 i 
1.878333 2.074830 i 
1.890000 2.083354 i 
1.901667 2.091895 i 
1.913333 2.100453 i 
1.925000 2.109028 i 
1.936667 2.117619 i 
1.948333 2.126227 i 
1.960000 2.134853 i 
1.971667 2.143496 i 
1.983333 2.152156 i 
1.995000 2.160834 i 
2.006667 2.169529 i 
2.018333 2.178242 i 
2.030000 2.186973 i 
2.041667 2.195722 i 
2.053333 2.204490 i 
2.065000 2.213275 i 
2.076667 2.222079 i 
2.088333 2.230901 i 
2.100000 2.239742 i 
2.111667 2.248602 i 
2.123333 2.257481 i 
2.135000 2.266379 i 
2.146667 2.275296 i 
2.158333 2.284233 i 
2.170000 2.293189 i 
2.181667 2.302165 i 
2.193333 2.311160 i 
2.205000 2.320176 i 
2.216667 2.329212 i 
2.228333 2.338268 i 
2.240000 2.347345 i 
2.251667 2.356442 i 
2.263333 2.365560 i 
2.275000 2.374700 i 
2.286667 2.383860 i 
2.298333 2.393042 i 
2.310000 2.402246 i 
2.321667 2.411471 i 
2.333333 2.420718 i 
2.345000 2.429988 i 
2.356667 2.439280 i 
2.368333 2.448594 i 
2.380000 2.457931 i 
2.391667 2.467292 i 
2.403333 2.476675 i 
2.415000 2.486083 i 
2.426667 2.495514 i 
2.438333 2.504969 i 
2.450000 2.514448 i 
2.461667 2.523952 i 
2.473333 2.533481 i 
2.485000 2.543035 i 
2.496667 2.552614 i 
2.508333 2.562220 i 
2.520000 2.571851 i 
2.531667 2.581509 i 
2.543333 2.591193 i 
2.555000 2.600905 i 
2.566667 2.610644 i 
2.578333 2.620411 i 
2.590000 2.630206 i 
2.601667 2.640030 i 
2.613333 2.649883 i 
2.625000 2.659766 i 
2.636667 2.669679 i 
2.648333 2.679623 i 
2.660000 2.689597 i 
2.671667 2.699604 i 
2.683333 2.709643 i 
2.695000 2.719715 i 
2.706667 2.729821 i 
2.718333 2.739961 i 
2.730000 2.750136 i 
2.741667 2.760348 i 
2.753333 2.770596 i 
2.765000 2.780883 i 
2.776667 2.791208 i 
2.788333 2.801573 i 
2.800000 2.811980 i 
2.811667 2.822430 i 
2.823333 2.832924 i 
2.835000 2.843464 i 
2.846667 2.854052 i 
2.858333 2.864690 i 
2.870000 2.875381 i 
2.881667 2.886128 i 
2.893333 2.896934 i 
2.905000 2.907804 i 
2.916667 2.918743 i 
2.928333 2.929758 i 
2.940000 2.940860 i 
2.951667 2.952066 i 
2.963333 2.963404 i 
2.975000 2.975000 i 
2.986667 2.986667 i 
2.998333 2.998333 i 
3.010000 3.010000 i 
3.021667 3.021667 i 
3.033333 3.033333 i 
3.045000 3.045000 i 
3.056667 3.056667 i 
3.068333 3.068333 i 
3.080000 3.080000 i 
3.091667 3.091667 i 
3.103333 3.103333 i 
3.115000 3.115000 i 
3.126667 3.126667 i 
3.138333 3.138333 i 
3.150000 3.150000 i 
3.161667 3.161667 i 
3.173333 3.173333 i 
3.185000 3.185000 i 
3.196667 3.196667 i 
3.208333 3.208333 i 
3.220000 3.220000 i 
3.231667 3.231667 i 
3.243333 3.243333 i 
3.255000 3.255000 i 
3.266667 3.266667 i 
3.278333 3.278333 i 
3.290000 3.290000 i 
3.301667 3.301667 i 
3.313333 3.313333 i 
3.325000 3.325000 i 
3.336667 3.336667 i 
3.348333 3.348333 i 
3.360000 3.360000 i 
3.371667 3.371667 i 
3.383333 3.383333 i 
3.395000 3.395000 i 
3.406667 3.406667 i 
3.418333 3.418333 i 
3.430000 3.430000 i 
3.441667 3.441667 i 
3.453333 3.453333 i 
3.465000 3.465000 i 
3.476667 3.476667 i 
3.488333 3.488333 i 
3.500000 3.500000 i 


==> FIGURES/SchurWeyl-c=1.txt <==
0.000000 1.157235 i 
0.011183 1.157291 i 
0.022365 1.157460 i 
0.033548 1.157740 i 
0.044731 1.158132 i 
0.055913 1.158634 i 
0.067096 1.159245 i 
0.078279 1.159963 i 
0.089461 1.160787 i 
0.100644 1.161715 i 
0.111827 1.162745 i 
0.123009 1.163875 i 
0.134192 1.165102 i 
0.145375 1.166425 i 
0.156557 1.167841 i 
0.167740 1.169348 i 
0.178923 1.170944 i 
0.190105 1.172627 i 
0.201288 1.174395 i 
0.212471 1.176246 i 
0.223653 1.178177 i 
0.234836 1.180186 i 
0.246019 1.182273 i 
0.257201 1.184435 i 
0.268384 1.186670 i 
0.279567 1.188977 i 
0.290749 1.191354 i 
0.301932 1.193799 i 
0.313115 1.196311 i 
0.324297 1.198889 i 
0.335480 1.201532 i 
0.346663 1.204237 i 
0.357845 1.207004 i 
0.369028 1.209832 i 
0.380211 1.212719 i 
0.391393 1.215665 i 
0.402576 1.218668 i 
0.413759 1.221727 i 
0.424941 1.224841 i 
0.436124 1.228010 i 
0.447307 1.231233 i 
0.458489 1.234508 i 
0.469672 1.237836 i 
0.480855 1.241214 i 
0.492037 1.244643 i 
0.503220 1.248122 i 
0.514403 1.251649 i 
0.525585 1.255226 i 
0.536768 1.258850 i 
0.547951 1.262521 i 
0.559133 1.266239 i 
0.570316 1.270002 i 
0.581499 1.273812 i 
0.592681 1.277666 i 
0.603864 1.281565 i 
0.615047 1.285508 i 
0.626229 1.289495 i 
0.637412 1.293525 i 
0.648595 1.297597 i 
0.659777 1.301712 i 
0.670960 1.305869 i 
0.682143 1.310067 i 
0.693325 1.314307 i 
0.704508 1.318587 i 
0.715691 1.322908 i 
0.726874 1.327270 i 
0.738056 1.331671 i 
0.749239 1.336111 i 
0.760422 1.340591 i 
0.771604 1.345110 i 
0.782787 1.349668 i 
0.793970 1.354264 i 
0.805152 1.358898 i 
0.816335 1.363571 i 
0.827518 1.368281 i 
0.838700 1.373029 i 
0.849883 1.377814 i 
0.861066 1.382636 i 
0.872248 1.387495 i 
0.883431 1.392391 i 
0.894614 1.397323 i 
0.905796 1.402292 i 
0.916979 1.407297 i 
0.928162 1.412338 i 
0.939344 1.417415 i 
0.950527 1.422528 i 
0.961710 1.427676 i 
0.972892 1.432859 i 
0.984075 1.438078 i 
0.995258 1.443332 i 
1.006440 1.448621 i 
1.017623 1.453945 i 
1.028806 1.459304 i 
1.039988 1.464698 i 
1.051171 1.470126 i 
1.062354 1.475589 i 
1.073536 1.481086 i 
1.084719 1.486617 i 
1.095902 1.492183 i 
1.107084 1.497783 i 
1.118267 1.503417 i 
1.129450 1.509085 i 
1.140632 1.514787 i 
1.151815 1.520523 i 
1.162998 1.526293 i 
1.174180 1.532096 i 
1.185363 1.537934 i 
1.196546 1.543805 i 
1.207728 1.549709 i 
1.218911 1.555648 i 
1.230094 1.561620 i 
1.241276 1.567625 i 
1.252459 1.573664 i 
1.263642 1.579737 i 
1.274824 1.585843 i 
1.286007 1.591983 i 
1.297190 1.598156 i 
1.308372 1.604363 i 
1.319555 1.610603 i 
1.330738 1.616876 i 
1.341920 1.623184 i 
1.353103 1.629524 i 
1.364286 1.635899 i 
1.375468 1.642306 i 
1.386651 1.648748 i 
1.397834 1.655223 i 
1.409016 1.661731 i 
1.420199 1.668273 i 
1.431382 1.674849 i 
1.442564 1.681459 i 
1.453747 1.688103 i 
1.464930 1.694780 i 
1.476112 1.701491 i 
1.487295 1.708237 i 
1.498478 1.715016 i 
1.509660 1.721829 i 
1.520843 1.728677 i 
1.532026 1.735559 i 
1.543208 1.742475 i 
1.554391 1.749426 i 
1.565574 1.756411 i 
1.576756 1.763431 i 
1.587939 1.770485 i 
1.599122 1.777575 i 
1.610304 1.784699 i 
1.621487 1.791858 i 
1.632670 1.799053 i 
1.643852 1.806283 i 
1.655035 1.813548 i 
1.666218 1.820849 i 
1.677400 1.828186 i 
1.688583 1.835558 i 
1.699766 1.842967 i 
1.710948 1.850412 i 
1.722131 1.857893 i 
1.733314 1.865411 i 
1.744496 1.872966 i 
1.755679 1.880557 i 
1.766862 1.888186 i 
1.778044 1.895852 i 
1.789227 1.903556 i 
1.800410 1.911298 i 
1.811592 1.919078 i 
1.822775 1.926897 i 
1.833958 1.934754 i 
1.845140 1.942649 i 
1.856323 1.950585 i 
1.867506 1.958559 i 
1.878688 1.966574 i 
1.889871 1.974628 i 
1.901054 1.982724 i 
1.912236 1.990860 i 
1.923419 1.999037 i 
1.934602 2.007256 i 
1.945784 2.015517 i 
1.956967 2.023821 i 
1.968150 2.032167 i 
1.979332 2.040557 i 
1.990515 2.048991 i 
2.001698 2.057470 i 
2.012880 2.065993 i 
2.024063 2.074562 i 
2.035246 2.083178 i 
2.046428 2.091840 i 
2.057611 2.100550 i 
2.068794 2.109308 i 
2.079976 2.118116 i 
2.091159 2.126973 i 
2.102342 2.135881 i 
2.113524 2.144842 i 
2.124707 2.153855 i 
2.135890 2.162922 i 
2.147072 2.172044 i 
2.158255 2.181223 i 
2.169438 2.190460 i 
2.180620 2.199757 i 
2.191803 2.209115 i 
2.202986 2.218535 i 
2.214168 2.228022 i 
2.225351 2.237575 i 
2.236534 2.247199 i 
2.247716 2.256897 i 
2.258899 2.266671 i 
2.270082 2.276526 i 
2.281264 2.286467 i 
2.292447 2.296501 i 
2.303630 2.306634 i 
2.314812 2.316877 i 
2.325995 2.327245 i 
2.337178 2.337761 i 
2.348360 2.348462 i 
2.359543 2.359543 i 
2.370726 2.370726 i 
2.381908 2.381908 i 
2.393091 2.393091 i 
2.404274 2.404274 i 
2.415456 2.415456 i 
2.426639 2.426639 i 
2.437822 2.437822 i 
2.449004 2.449004 i 
2.460187 2.460187 i 
2.471370 2.471370 i 
2.482552 2.482552 i 
2.493735 2.493735 i 
2.504918 2.504918 i 
2.516100 2.516100 i 
2.527283 2.527283 i 
2.538466 2.538466 i 
2.549648 2.549648 i 
2.560831 2.560831 i 
2.572014 2.572014 i 
2.583196 2.583196 i 
2.594379 2.594379 i 
2.605562 2.605562 i 
2.616744 2.616744 i 
2.627927 2.627927 i 
2.639110 2.639110 i 
2.650292 2.650292 i 
2.661475 2.661475 i 
2.672658 2.672658 i 
2.683840 2.683840 i 
2.695023 2.695023 i 
2.706206 2.706206 i 
2.717388 2.717388 i 
2.728571 2.728571 i 
2.739754 2.739754 i 
2.750936 2.750936 i 
2.762119 2.762119 i 
2.773302 2.773302 i 
2.784484 2.784484 i 
2.795667 2.795667 i 
2.806850 2.806850 i 
2.818032 2.818032 i 
2.829215 2.829215 i 
2.840398 2.840398 i 
2.851580 2.851580 i 
2.862763 2.862763 i 
2.873946 2.873946 i 
2.885128 2.885128 i 
2.896311 2.896311 i 
2.907494 2.907494 i 
2.918676 2.918676 i 
2.929859 2.929859 i 
2.941042 2.941042 i 
2.952224 2.952224 i 
2.963407 2.963407 i 
2.974590 2.974590 i 
2.985772 2.985772 i 
2.996955 2.996955 i 
3.008138 3.008138 i 
3.019320 3.019320 i 
3.030503 3.030503 i 
3.041686 3.041686 i 
3.052868 3.052868 i 
3.064051 3.064051 i 
3.075234 3.075234 i 
3.086416 3.086416 i 
3.097599 3.097599 i 
3.108782 3.108782 i 
3.119964 3.119964 i 
3.131147 3.131147 i 
3.142330 3.142330 i 
3.153512 3.153512 i 
3.164695 3.164695 i 
3.175878 3.175878 i 
3.187060 3.187060 i 
3.198243 3.198243 i 
3.209426 3.209426 i 
3.220608 3.220608 i 
3.231791 3.231791 i 
3.242974 3.242974 i 
3.254156 3.254156 i 
3.265339 3.265339 i 
3.276522 3.276522 i 
3.287704 3.287704 i 
3.298887 3.298887 i 
3.310070 3.310070 i 
3.321252 3.321252 i 
3.332435 3.332435 i 
3.343618 3.343618 i 
3.354800 3.354800 i 

